Event-by-event investigation of the kaon pair-source function with EPOS

In high-energy collisions, we can obtain information about the source function by measuring the two-particle Bose-Einstein correlation function and considering its relationship with the phase-space density of the particle-emitting source. While a Gaussian shape is commonly assumed, measurements and anomalous diffusion suggest L\'evy-stable distributions, as observed in the PHENIX experiment for kaon-kaon pair-source functions. Event generators like EPOS allow direct investigation of freeze-out coordinates, facilitating the analysis of the source function. EPOS, a Monte Carlo-based model, simulates high-energy nuclear and particle collisions, integrating Parton-Based Gribov-Regge theory for initial evolution, subsequent hydrodynamic evolution, and hadronization. In this paper, we present an event-by-event analysis of the kaon source function in $\sqrt{s_\text{NN}}$ = 200 GeV Au+Au collisions using the EPOS model.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

